Neutrino propagation in winds around the central engine of sGRB

Since neutrinos can escape from dense regions without being deflected, they are promising candidates to study the new physics at the sources that produce them. With the increasing development of more sensitive detectors in the coming years, we will infer several intrinsic properties from incident neutrinos. In particular, we centralise our study in those produced by thermal processes in short gamma-ray bursts (sGRBs) and their interactions within the central engine's anisotropic medium. On the one hand, we consider baryonic winds produced with a strong magnetic contribution, and on the other hand, we treat only neutrino-driven winds. First, we obtain the effective neutrino potential considering both baryonic density profiles around the central engine. Then, we get the three-flavour oscillation probabilities in this medium to finally calculate the expected neutrino ratios. We find a stronger angular dependence on the expected neutrino ratios, which, incidentally, contrast from the expected theoretical ratios without considering the winds' additional contribution. The joint analysis of this observable, together with the sGRB ejected jet angle, might lead to an effective mechanism to discriminate between the involved merger progenitors (black hole-neutron star or neutron star-neutron star), acting as an additional detection channel to gravitational waves.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
